Semantic Residual Vector Quantization for Sign Language Generation

Sign language generation (SLG) maps written sentences into signing motion while preserving both lexical content and fine-grained articulation. This requires a model to decide what signs should be expressed and to realize them through precise handshape, trajectory, facial expression and body coordination. Existing pose-based systems and reconstruction-only motion tokenizers often entangle these two decisions, leaving the generator without an explicit text-aligned intermediate target for what to sign before refining how to sign it. To address this issue, we introduce Semantic Residual Vector Quantization (SRVQ), a framework for SLG that frames generation as a two-level process moving from semantics to kinematics. The newly introduced SRV Quantizer learns a hierarchy in which the first residual level encodes sign content and subsequent levels refine pose, handshape, trajectory, and body coordination, all within a single quantizer and without separate semantic representations or external planning stages. Through word-aware conditioning for hierarchical code generation, a masked semantic generator predicts semantic codes and a kinematic generator completes the residual codes for full SMPL-X motion synthesis. We evaluate using retrieval and FID in a shared text-motion embedding space, alongside standard geometric metrics. On CSL-Daily and Phoenix-2014T, SRVQ achieves R@1 of 82.3 and 70.3, outperforming the previous SOTA by 30 and 46 points, respectively.

==> tmp/pdfs/semhitok.txt <==
                                         Published as a conference paper at ICLR 2026




                                         S EM H I T OK : A U NIFIED I MAGE T OKENIZER VIA
                                         S EMANTIC -G UIDED H IERARCHICAL C ODEBOOK FOR
                                         M ULTIMODAL U NDERSTANDING AND G ENERATION
                                          Zisheng Chen1,∗ , Chunwei Wang2 , Runhui Huang3 , Hongbin Xu4 , Xiuwei Chen1 ,
                                          Jun Zhou1 , Jianhua Han2 , Hang Xu2 , Xiaodan Liang1,†
                                          1                              2
                                              Sun Yat-sen University         Huawei Noah’s Ark Lab
                                          3                                  4
                                              University of Hong Kong          South China University of Technology
                                          ∗
                                              Work done as an intern at Huawei Noah’s Ark Lab
arXiv:2503.06764v5 [cs.CV] 28 Feb 2026




                                          †
                                              Corresponding Author



                                                                                       A BSTRACT

                                                    In this paper, we introduce SemHiTok, a unified image Tokenizer via Semantic-
                                                    Guided Hierarchical codebook that provides consistent discrete representations
                                                    for multimodal understanding and generation. Recently, unified image tokenizers
                                                    have sparked exploration within the research community, which is designed to
                                                    capture high-level semantic features for understanding and retaining low-level pixel
                                                    features for generation. Previous works attempt to train a unified image tokenizer
                                                    by combining loss for semantic distillation and pixel reconstruction. However,
                                                    due to the differing levels of features prioritized by multimodal understanding and
                                                    generation, joint training methods face significant challenges in achieving a good
                                                    trade-off. SemHiTok addresses this challenge through a novel semantic-guided
                                                    hierarchical codebook, which builds pixel sub-codebooks on a pretrained semantic
                                                    codebook. This design decouples the semantic and pixel in terms of structure and
                                                    training strategy, enabling the tokenizer to capture pixel features while retaining its
                                                    ability to comprehend high-level semantic information. Our experiments demon-
                                                    strate that SemHiTok achieves leading performance in image reconstruction and
                                                    multimodal understanding under the LLaVA-v1.5 setting. Further, we develop
                                                    a unified MLLM with SemHiTok, which exhibits superior performance across
                                                    multimodal understanding and generation tasks. Extensive experiments confirm
                                                    our analysis, showing that our unified image tokenizer architecture achieves a better
                                                    trade-off.


                                         1      I NTRODUCTION

                                         In recent years, autoregressive models have achieved great success in natural language processing
                                         and have been extended to the multimodal understanding domain, demonstrating immense potential.
                                         This triggers researchers’ interest in unified multimodal understanding and generation by employing
                                         a single autoregressive framework. To achieve a unified multimodal large model, the key challenge is
                                         designing a tokenizer suitable for both multimodal generation and understanding tasks.
                                         However, there is a vast gap in the visual information required for these two tasks. For instance,
                                         models from the CLIP (Radford et al., 2021a; Sun et al., 2023; Zhai et al., 2023) family, commonly
                                         used in multimodal understanding tasks, tend to lose visual pixel information. On the contrary, the
                                         VQGAN (Yu et al., 2021a; Zhu et al., 2024a) family models, often used in autoregressive generation
                                         tasks, lack the ability to extract semantic features for multimodal understanding tasks. This leads to
                                         poor performance when a single tokenizer is applied to a unified MLLM (Wu et al., 2024b; Jin et al.,
                                         2023; Li et al., 2024b). In light of the aforementioned issues, some recent work has attempted to
                                         incorporate a semantic learning branch into the original VQGAN training pipeline, aiming to obtain
                                         a unified tokenizer via joint optimization. VILA-U (Wu et al., 2024c) employs a straightforward
                                         combination of semantic alignment loss and pixel reconstruction loss, which allows the model to


                                                                                                1
Published as a conference paper at ICLR 2026




                                                    Sem Codebook                         Sem Codebook
                    Hybrid
      Semantic                           Semantic                             Semantic               Sem
                   Codebook
      Encoder                            Encoder                              Encoder                Loss
                              Joint                                 Joint
        Pixel                 Training    Pixel                    Training    Pixel                  Pix
       Encoder                           Encoder                              Encoder                Loss
                                                     Pixel Codebook                      Pixel Codebook

           (a) HyStruct & JTrain               (b) DStruct & JTrain              (c) DStruct & DTrain
                  e.g., SDE                       e.g., TokenFlow                e.g., Ours(SemHiTok)


Figure 1: Illustration of other tokenizers and SemHiTok. HyStruct: Using a single model to extract
information at different levels; DStruct: Using different models to extract information at various
levels; JTrain: Using a joint optimization training strategy; DTrain: Adopt a phased optimization
training strategy.


capture both low-level and high-level information. Nevertheless, the reliance on a hybrid structure
and joint optimization often drives the tokenizer toward a suboptimal solution. Furthermore, some
recent works (Xie et al., 2025; Qu et al., 2024) have built upon it with further improvements. As
shown in Fig.1(a), while SDE (Xie et al., 2025) further decouples the encoders, the remaining hybrid
codebook continues to impede the model’s optimization. TokenFlow (Qu et al., 2024) uses shared
mapping to decouple the semantic branch and pixel branch while maintaining the consistency of the
codebook index, but joint training still affects the final performance.
A straightforward approach is to use CLIP and VQGAN to extract semantic and pixel information, re-
spectively, and the concatenation of these two token sequences is then used as a unified representation.
Janus (Wu et al., 2024a) introduces a dual-encoder method that separates encoders for understanding
and generation tasks to address this conflict, but this increases the complexity of handling mixed tasks
and does not fundamentally resolve the feature conflict challenge. However, this leads to a doubling
of the token sequence count or multiplicative expansion in vocabulary size, depending on whether the
concatenation is applied along the length or dimension. These limitations underscore a fundamental
challenge in the field: How to balance semantic-level and pixel-level information effectively, without
compromising the ease of integration into MLLM frameworks?
To address this challenge, we propose SemHiTok, a unified image tokenizer that provides consis-
tent feature representations for multimodal understanding and generation tasks through a unique
hierarchical codebook design. Inspired by the observation that image patches with the same seman-
tic code tend to have similar pixel features, we introduce a novelty hierarchical codebook which
uses a sub-codebook to model the pixel-level space associated with each semantic code, named
Semantic-Guided Hierarchical Codebook(SGHC). Unlike existing approaches, SemHiTok supports a
stage-wise training paradigm where each stage exclusively optimizes specific hierarchy level features,
allowing us to achieve a better trade-off between semantic and pixel feature extraction. In addition,
SemHiTok can be seamlessly integrated into existing MLLMs following the next-token paradigm
through a simple codebook flattening operation.
Our contributions can be summarized as follows: (1): A novel unified tokenizer that achieves
a trade-off between semantic and pixel information, demonstrating outstanding performance in
both image reconstruction and multimodal understanding tasks. (2): We develop a unified MLLM
architecture that demonstrates superior performance across both multimodal understanding and
generation tasks, validating its versatility. (3): Our approach further pushes the performance boundary
of unified discrete MLLMs, enabling improved scalability and representation capacity within next-
token prediction frameworks.

2    M ETHOD
The main objective of SemHiTok is to establish a simple and unified image tokenizer for multimodal
understanding and generation. In this model, the image is transformed into discrete tokens that contain
semantic information and pixel information. We begin with a semantic codebook training recipe
that reconstructs semantic features extracted from a language image pre-training model (Zhai et al.,
2023; Wei et al., 2022), and point out the semantic codebook’s poor texture feature representation in


                                                       2
Published as a conference paper at ICLR 2026




Figure 2: (a) SemHiTok is structurally composed of two branches: semantic branch and pixel
branch. The semantic branch is trained following the VQKD (Wei et al., 2022), where the
semantic codebook is learned through semantic loss. We propose a semantic-guided hierarchical
codebook(SGCH) composed of multiple pixel sub-codebooks, in which each pixel sub-codebook is
in a one-to-one correspondence with a semantic code. The selection of pixel sub-codebook is indexed
by the semantic code from semantic quantization. To enable a unified discrete representation, we
concatenate the quantized semantic and pixel features along the channel dimension and feed the result
into the pixel decoder for reconstruction. (b) Each semantic code is allocated to the corresponding
pixel sub-codebook, and their features are concatenated along the dimension. (c) An illustration of
the unified MLLM framework.


section 2.1. In section 2.2, we conduct a preliminary discussion and observation. Building on this
observation, we introduce Semantic-Guided Hierarchical Codebook(SGHC), incorporating texture
information while perfectly inheriting the semantic information of the semantic codebook, to enable
pixel reconstruction enablement. Finally, we introduce the application of SemHiTok on unified
MLLM in section 2.3. The overview framework is shown in Fig.2.

2.1   S EMANTIC C ODEBOOK T RAINING

For multimodal understanding, using a text-aligned visual encoder (Zhai et al., 2023; Radford et al.,
2021a; Sun et al., 2023; Wang et al., 2024b) as an image tokenizer can accelerate convergence
and improve performance. However, these text-aligned visual encoders typically output continuous
semantic features. In this work, to achieve a unified visual tokenizer, we first train a semantic
codebook to quantize the continuous semantic feature following VQKD (Wei et al., 2022).
Given an image X H×W ×3 , the semantic encoder Esem extract continuous semantic features:
                                  Zsem = Esem (X) ∈ Rh×w×dsem                                     (1)
Where Esem is a frozen text-aligned image encoder, e.g., CLIP (Radford et al., 2021a) or SigLIP (Zhai
et al., 2023). Then Zsem are transformed into discrete feature space Csem = {c1 , c2 , ..., cK } ∈
RK×dsem through quantization function Qsem (∗). The quantization process Qsem (∗) is as follows:
                           Zqsem , Iqsem = arg min ∥Zsem − Csem [k]∥                              (2)
                                           k∈{1,...,K}

Where Iqsem ∈ [Csem ]h×w is quantized index, Zqsem is discrete feature indexed from Csem . Finally,
semantic decoder Dsem maps Zqsem to raw semantic feature space Ẑsem . The Dsem are end-to-end
trainable by minimizing semantic distill loss:
                         Lsem = 1 − cos(Zqsem , Ẑsem ) + |Zqsem − Ẑsem |                        (3)
For Csem , we adopt EMA (Hunter, 1986) VQ as the semantic codebook. Unlike traditional quantiza-
tion methods, the EMA VQ is not updated via gradient descent, but instead through an Exponential


                                                 3
Published as a conference paper at ICLR 2026




   Figure 3: Visualization of reconstruction by          Figure 4: Visualization of semantic code.
   quantized semantic features. Semantic codebook        Each code corresponds to a set of image
   tends to produce inaccuracies in the reconstruc-      patches that share similar pixel-level fea-
   tion of image textures and color information.         tures.


Moving Average (EMA) algorithm:
                                                                    Nk
                               (t)         (t−1)                 1 X
                              ck = m · c k         + (1 − m) ·          zi ,                           (4)
                                                                 Nk i=1

where ctk denotes the k-th codebook vector at update step t, m is the momentum term, and the update
is based on the average of all input vectors zi assigned to code k in the current batch. However,
we further conduct an experiment that reconstructs the original pixel from the quantized semantic
features extracted by Csem . The reconstructed images exhibited noticeable blurriness and a significant
loss of high-frequency details, as shown in Fig. 3. This indicates that the semantic codebook lacks
pixel information.

2.2   P IXEL R ECONSTRUCTION E NABLEMENT

Discussion. In section 2.1, we demonstrate that semantic code lacks the ability to model pixel
information. In order to pixel reconstruction enablement and avoid a reduction of understand ability,
a straightforward approach is to add an extra VQGAN (Yu et al., 2021a) model. Semantic codebook
extracts discrete semantic tokens for multimodal understanding, and VQGAN extracts discrete texture
tokens for generation. The two token sets are concatenated—either dimensionally or sequentially,
and passed to the LLM. However, the resulting token inflation or oversized codebook introduces a
significant computational burden, limiting its feasibility for MLLMs.
Furthermore, we present the visualization results of the semantic code, as shown in Fig.4. It can
be observed that image patches corresponding to the same code exhibit similar pixel features. For
example, the code v14312 is more likely to be assigned to the rooster comb element in the image. At
the same time, the image patches corresponding to these combs exhibit similar pixel features, such as
color, patterns, and shapes. Based on this observation, we propose Semantic-Guided Hierarchical
Codebook to model the pixel feature space corresponding to each semantic code using a sub-codebook.
Semantic-Guided Hierarchical Codebook (SGHC). The SGHC consists of a pretrained semantic
codebook and several sub-codebooks, where each sub-codebook corresponds to a semantic code
of the semantic codebook, as shown in figure 2 (a). Specially, given the pre-trained semantic
codebook Csem = {c1 , c2 , ..., cK } ∈ RK×dsem , the pixel codebook Cpix = {Cpix
                                                                              1     2
                                                                                 , Cpix            K
                                                                                        , . . . , Cpix }∈
RK×m×dpix , where Cpix k
                           ∈ Rm×dpix is kth semantic code’s pixel sub-codebook, m is sub-codebook
size. At first, the semantic codebook quantizes X to a discrete semantic token Zsem and a semantic
codebook index Isem . In parallel, pixel encoder Epix extract continuous pixel features Zpix =


                                                     4
Published as a conference paper at ICLR 2026




Table 1: Comparison of reconstruction quality on                                     Sem
the ImageNet-50k validation set. ‡ : quantizer uses
residual quantization (RQ), where the total Code
Shape is multiplied by RQ depth. † : quantizer uses                                 + PRE
multiple codebooks and product quantization.
                                            Code          Codebook
 Method                            Res                                  rFID↓
                                            Shape           Size                     + ED
 Only Reconstruction
 LlamaGen (Sun et al., 2024a)      256      16 × 16         16,384      2.19
 RQVAE (Lee et al., 2022)          256   16 × 16 × 4 ‡      16,384      3.20
 VQGAN-LC (Zhu et al., 2024a)      256      16 × 16        100,000      2.62
 IBQ (Shi et al., 2024)            256      16 × 16         16,384      1.37
 IBQ (Shi et al., 2024)            256      16 × 16        262,144      1.00          GT
 FQGAN (Bai et al., 2024)          256    16 × 16 × 2    16, 384 × 2†   0.94
 Unified
 VILA-U (Wu et al., 2024c)         256    16x16x4‡          16,384      1.80
 SDE(MUSE-VL) (Xie et al., 2025)   256     16 × 16          32,768      2.26         Figure 5: Visualized reconstruction results
 TokenFlow (Qu et al., 2024)       256       680            32,768      1.37
 TokLIP (Lin et al., 2025)         256     16 × 16          16,384      2.19         from the ablation of key modules. PRE brings
 QLIP-B (Lin et al., 2025)         256     16 × 16            228       3.21
 UniTok (Ma et al., 2025)          256     16 × 16       16, 384 × 4†   0.39
                                                                                     about a significant improvement in recon-
 SemHiTok(ours)
 SemHiTok(ours)
                                   256
                                   384
                                           16 × 16
                                           27 × 27
                                                           196,608
                                                           196,608
                                                                        1.16
                                                                        0.66
                                                                                     struction quality. Moreover, the Enhance De-
                                                                                     coder(ED) further improves reconstruction on
                                                                                     hard samples.


Epix (X). For the quantization process of the pixel codebook, the corresponding pixel sub-codebook
is selected based on the quantization result of the semantic codebook. For instance, given image
                                                                                  i
patch i, its semantic quantization codebook index k and continuous pixel feature Zpix , SGHC selects
                       k                i
pixel sub-codebook Cpix to quantize Zpix . The process is as follows:

                                            Zqipix , Iqipix = arg min ∥Zpix
                                                                        i      k
                                                                            − Cpix [j]∥                                       (5)
                                                                     j∈{1,...,m}

where j is the selected sub-codebook internal index. Finally, the semantic quantized tokens and pixel
quantized tokens are concatenated to Zq = concatedim (Zqsem , Zqpix ) as the input of pixel decoder
Dpix to reconstruct the raw pixel image:

                                                                  X̂ = Dpix (Zq )                                             (6)

where X̂ is reconstructed pixel image. The Epix , Cpix and Dpix are end-to-end trainable by minimiz-
ing reconstruction loss Limg = ℓ1 (X̂, X), codebook loss Lc, perceptual loss Lper and represents
adversarial loss Lgan (Yu et al., 2021a). The reconstruction loss is formulated as:

                                           Lrec = Limg + λ1 Lc + λ2 Lper + λ3 Lgan                                            (7)

where λ1 , λ2 and λ3 are loss weight of each item.
Our SGHC can be regarded as the refinement of a semantic discrete space to enable pixel recon-
struction. We place a specific emphasis on two key advantages of SGHC: (1) Non-Conflicting
Extension: Our method leverages a pre-trained semantic codebook as a foundation, with pixel
reconstruction losses exclusively employed to optimize pixel branch modules during the PRE. This
strategic approach effectively circumvents the suboptimal solutions that arise from joint optimization
processes. Furthermore, SGHC’s final output is generated by concatenating semantic-quantized
features with pixel-quantized features, preserving the full expressive capacity of the original semantic
features while integrating complementary texture information through this unified feature fusion
paradigm. Subsequent tasks, such as reconstruction, multimodal understanding, and generation,
all share the same discrete token representation; (2) Efficient Downstream Applications: SGHC
effectively avoids two critical predicaments: token quantity inflation and codebook overexpansion.
As defined before, the semantic codebook size is K, and each pixel sub-codebook size is m. Due to
dimensional concatenation, the complete codebook flattens to K × m, where m is much smaller than
K. In our experimental default settings, we extend the complete codebook to a size comparable to
existing LLMs’ text vocabulary size, e.g., the size of Qwen2 vocabulary is 150k.


                                                                                5
Published as a conference paper at ICLR 2026




Table 2: Comparative analysis of tokenizers on multimodal comprehension tasks. *: Both the
tokenizer and LLM are reproduced in our setting. Our method achieves SOTA performance compared
with other discrete tokenizers.

    Model                              LLM              Data         Res.   POPE    MME-P    SEED    GQA
    SigLIP (Zhai et al., 2023)         Vicuna-7B        LLaVA-v1.5   256    83.76   1481.0   65.28   61.9
    LlamaGen (Sun et al., 2024a)       Vicuna-7B        LLaVA-v1.5   256    65.6     716.8   35.0    39.8
    VILA-U (Wu et al., 2024c)          Vicuna-7B        LLaVA-v1.5   256    81.6    1311.6   56.9    55.3
    SDE(MUSE-VL)* (Xie et al., 2025)   Vicuna-7B        LLaVA-v1.5   256    77.3    1240.0   56.7    58.0
    TokLIP (Lin et al., 2025)          Qwen2.5-7B-Ins   LLaVA-v1.5   256    81.2    1346.8   59.8    57.4
    SemHiTok(Ours)                     Vicuna-7B        LLaVA-v1.5   256    82.5    1355.8   62.9    60.3
    TokenFlow-384 (Qu et al., 2024)    Vicuna-7B        LLaVA-v1.5   384    84.9    1416.4   62.7    61.2
    TokLIP (Lin et al., 2025)          Qwen2.5-7B-Ins   LLaVA-v1.5   384    82.7    1410.2   65.2    59.3
    SemHiTok-384(Ours)                 Vicuna-7B        LLaVA-v1.5   384    86.3    1465.6   64.1    62.3



2.3     U NIFIED MLLM E QUIPPED WITH S EM H I T OK

The framework diagram for unified MLLM is shown in Fig.2(c). We use SemHiTok to develop a
unified multimodal model, which models discrete vision and text token sequences with a universal
next-token prediction loss. Particularly, in image processing, SemHiTok is utilized to discretize
images into token sequences. On the model side, we merely expand the text vocabulary and adjust
the head layer to incorporate visual token IDs. To enable a unified head layer, we flatten SGHC by
merging all sub-codebooks into a single flat representation as shown in Fig.2(b). Specifically, for the
jth semantic code in the ith pixel sub-codebook, the discrete code index in the completed codebook
is h = i × m + j, where m is the sub-codebook size. It is also worth noting that the vocabulary
expansion is merely for implementation convenience. We still use the features extracted from SGHC
as input and align with LLM through a lightweight adapter layer. After training is completed, we
replace the visual component in the embedding layer in order to achieve consistency between training
and inference. To enable LLM to better handle features at two different levels, we introduce a
Dual-MLP adapter layer, which projects semantic features and pixel features separately, and then
concatenates them along the dimension before feeding them into the LLM. To enable classifier-free
guidance (Ho & Salimans, 2022), we randomly replace the text condition with a probability of 0.1 to
the unconditioned text during training. More deployment details are provided in the Supplementary
Material 7.2.


3     E XPERIMENTS

3.1     E XPERIMENTAL S ETUP

Tokenizer. For the semantic branch, we employ SigLIP (Zhai et al., 2023) as the semantic encoder
and three self-attention layers as the semantic decoder to reconstruct semantic features. For the pixel
branch, we employ ViT as both the pixel encoder and decoder, assigning 8 pixel sub-codes to each
semantic code. More tokenizer detail, please refer to Supplementary Material 7.3.
Unified MLLM. We use Qwen2.5-7B-Instruct (Yang et al., 2024) as the base LLM, and expand its
vocabulary and output head layer. We evaluate visual understanding on standard VQA benchmarks
including SEEDB (Li et al., 2023a), POPE (Li et al., 2023c), GQA (Hudson & Manning, 2019),
MMMU (Yue et al., 2024), MMB (Liu et al., 2024b) and MME (Fu et al., 2023). For visual
generation evaluation, we report results on MJHQ-30K (Li et al., 2024c), GenAI-Bench (Li et al.,
2024a), GenEval (Ghosh et al., 2023) and DPG (Hu et al., 2024). More unified MLLM detail, please
refer to Supplementary Material 7.4.

3.2     U NIFIED I MAGE T OKENIZER

Image Reconstruction. We present the reconstruction performance on the ImageNet-50k validation
set in Tab.1. Notably, SemHiTok excels in reconstruction quality compared to the unified tokenizer,
recording an impressive 1.16 rFID with 16× downsampling ratio. While SemHiTok’s vocabulary
size(approx 196k) appears larger than baselines, it is crucial to consider the effective representational


                                                        6
Published as a conference paper at ICLR 2026




Table 3: Quantitative results on multimodal understanding benchmarks. SemHiTok achieves SOTA
performance on most benchmarks among Und&Gen Discrete MLLMs, and is comparable to or
even surpasses some Only Und and Und&Gen. Continuous models. The performance on Und&Gen
Discrete with top-1 and top-2 values is denoted in bold and underline, respectively.

   Method                             # Params    Res.   SEED   POPE      GQA        MMMU         MMB     MME      MME-P      MMV
   Only Und.
   LLaVA-Phi (Zhu et al., 2024b)        2.7B       256    -     85.0         -            -        59.8     -      1335.1      28.9
   LLaVA-v1.5 (Liu et al., 2023b)        7B        336   58.6   85.9        62.0         35.4      64.3     -      1510.7      31.1
   Qwen-Vl-Chat (Bai et al., 2023b)      7B        448   57.7    -          57.5         30.5       -     1848.3   1487.5       -
   ShareGPT4V (Chen et al., 2024b)       7B        336   69.7    -          63.3         37.2      68.8   1943.8   1567.4      37.6
   Und&Gen. Continuous
   LaVIT (Jin et al., 2023)              7B        224    -      -          46.8          -        58.0     -        -          -
   Janus (Wu et al., 2024a)             1.5B       384   63.7   87.0        59.1         30.5      69.4     -      1338.0      34.3
   Janus-Pro-1B (Chen et al., 2025)     1.5B       384   68.3   86.2        58.9         38.9      65.5     -      1444.0       -
   MAR (Wu et al., 2025)                1.5B       512   67.1   87.6        58.9         38.9      65.5     -      1155.0       -
   Und&Gen. Discrete
   LWM (Liu et al., 2024a)               7B        256    -     75.2        44.8          -         -       -        -          9.6
   SEED-LLaMA (Li et al., 2024b)        13B        256   53.7    -           -            -         -       -        -           -
   Show-o (Xie et al., 2024)            1.5B       256    -     80.0         -           26.7       -       -      1097.2        -
   Liquid (Wu et al., 2024b)             7B        512    -     81.1        71.3          -         -       -      1119.3        -
   EMU3 (Wang et al., 2024c)             8B        512   68.2   85.2        60.3         31.6      58.5   1509.9   1243.8      37.2
   VILA-U (Wu et al., 2024c)             7B        256   56.3   83.9        58.3          -         -       -      1336.2      27.7
   VILA-U (Wu et al., 2024c)             7B        384   59.0   85.8        60.8          -         -       -      1401.8      33.5
   UniToken (Jiao et al., 2025)          7B        384   69.3    -           -           32.8      69.9     -        -           -
   TokLIP (Lin et al., 2025)             7B        384   76.9   84.1        59.5         43.1      67.6     -      1488.4      29.8
   TokenFlow-B (Qu et al., 2024)        13B        224   60.4   84.0        59.3         34.2      55.3   1660.4   1353.6      22.4
   TokenFlow-L (Qu et al., 2024)        13B        256   62.6   85.0        60.3         34.4      60.3   1622.9   1365.4      27.7
   SynerGen-VL (Li et al., 2025)        2.4B       512   62.0   85.3        59.7         34.2      53.7   1837.0   1381.0      34.5
   SemHiTok(Ours)                        7B        256   69.7   83.4        60.3         39.3      72.3   1775.9   1449.0      30.5
   SemHiTok(Ours)                        7B        384   79.8   85.5        61.7         41.0      75.2   1993.8   1512.8      36.6


Table 4: Comparison of generation quality on GenAI and MJHQ30K. SemHiTok achieves comparable
results with specialist models and unified MLLMs.

                                                                #Training                       GenAI-Bench           MJHQ30K
    Model                                      Params    Type                      Res.
                                                                 Images                     Basic ↑ Advanced ↑         gFID ↓
    Only Gen.
    SD v2.1 (Rombach et al., 2022)                 –     Diff       2000M          1024         0.78       0.62              –
    DALL-E 3 (Betker et al., 2023)                 –     Diff          -           1024         0.90       0.70              –
    PixArt-α (Chen et al., 2023)                 0.6B    Diff          -           1024           –          –              6.14
    SDXL (Podell et al., 2023)                   2.6B    Diff       2000M          1024         0.83       0.63             9.55
    Playgroundv2.5 (Li et al., 2024c)              –     Diff          -           1024           –          –              4.48
    Und&Gen.
    LWM (Liu et al., 2024a)                       7B     AR           -            256          0.63       0.53             17.77
    Show-o (Xie et al., 2024)                    1.5B    Diff       36M            256          0.70       0.60             15.18
    Janus (Wu et al., 2024a)                     1.3B    AR         65M            384            –          –              10.10
    VILA-U (Wu et al., 2024c)                     7B     AR         15M            256          0.76       0.64             12.81
    VILA-U (Wu et al., 2024c)                     7B     AR         15M            384          0.73       0.61              7.69
    SynerGen-VL (Li et al., 2025)                2.4B    AR         25M            256            -          -               6.10
    SDE(MUSE-VL) (Xie et al., 2025)               7B     AR         10M            256            -          -               7.73
    ILLUME (Wang et al., 2024a)                   7B     AR         15M            512          0.75       0.60              7.76
    ILLUME+ (Huang et al., 2025a)                 7B     AR         15M            512          0.75       0.60              7.76
    TokenFlow (Qu et al., 2024)                   7B     AR         60M            256          0.65       0.65              7.78
    Liquid (Wu et al., 2024b)                     7B     AR         30M            512          0.83       0.65              5.47
    UniTok (Ma et al., 2025)                      7B     AR         30M            256          0.85       0.67              7.46
    SemHiTok(ours)                                7B     AR         15M            256          0.83       0.64              5.40
    SemHiTok(ours)                                7B     AR         15M            384          0.83       0.66              5.70




capacity defined by the code shape. VILA-U(using RQ) and FQGAN(using Product Quantization)
operate within a combinatorial search space(N D or N1 × N2 ), resulting in a significantly larger
effective capacity than SemHiTok’s linearly constrained structure(K × m). Furthermore, these
approaches typically employ a denser code shape, whereas SemHiTok relies on a single unified
hierarchical index. This indicates that our superior performance derives from the structured efficiency
of SGHC rather than brute-force capacity expansion. Increasing the training 384 resolution led to a


                                                                7
Published as a conference paper at ICLR 2026




      Table 5: Impact of key design choices on reconstruction and multimodal understanding.

       Semantic              Dual   Enhance
                   SGHC                        MME-P↑      MMB↑      SEED↑     MMU↑      rFID↓
       Codebook              MLP    Decoder
           ✓                                     1387.5      61.3      62.3      35.6     3.17
           ✓          ✓                          1355.8      60.7      62.9      35.8     1.42
           ✓          ✓       ✓                  1393.0      61.6      63.2      36.1     1.42
           ✓          ✓       ✓        ✓         1393.0      61.6      63.2      36.1     1.16


significant improvement in the rFID score, reaching 0.66. The results validate the effectiveness of
SGHC design in modeling pixel feature space of the semantic code.
LLaVa-v1.5 Multimodal Understanding. To ensure a fair comparison, we conduct experiments to
evaluate the multimodal understanding performance of existing open-source tokenizers and SemHiTok
under the standard LLaVA-v1.5 setting. The results are as shown in Tab.2. LlamaGen’s performance
is notably inferior, a consequence of its deficient pre-alignment with text. In contrast, unified image
tokenizers show considerable advancements in understanding. However, due to their inherent hybrid
structures or joint training strategies, a substantial disparity in understanding performance remains
between prior discrete tokenizers and continuous representations. Notably, even though TokLIP
uses a stronger base model (Qwen2.5-7B-Ins), its performance remains inferior to ours. SemHiTok
achieves state-of-the-art results for discrete tokenizers, nearing the performance of continuous inputs
such as SigLIP.

3.3   U NIFIED MLLM

Multimodal Understanding. We evaluate the understanding performance of SemHiTok on diverse
benchmarks in Table 3. Und means support multimodal understanding, Gen means support text-to-
image generation. Among Und&Gen. Discrete, SemHiTok achieves state-of-the-art performance
on most metrics, such as SEED, MMB, MME, and MME-P. Compared to other unified tokenizers
(e.g., VILA-U, TokenFlow, UniToken), our models demonstrate significant advantages. Notably,
our model surpasses expert-level models on key benchmarks, achieving 3.8 and 6.4 points higher
than ShareGPT4V on MMMU and MMB, respectively. This bridges the gap between discrete visual
tokens and continuous visual tokens in multimodal understanding tasks, strongly demonstrating the
superiority and potential of our approach. Visualizations on understanding tasks are available in
Supplementary Material 7.5.
Text-to-Image Generation To evaluate the text-to-image generation, we use GenAI-bench (Li
et al., 2024a) and MJHQ30K (Li et al., 2024c) benchmark, and the results are shown in Tab4. For
GenAI-bench, we use clip-flant5-xxl as the VQA score model to reflect the consistency between text
descriptions and generated images. On this challenging benchmark, our model achieves competitive
performance, closely matching Liquid, even though Liquid employs a generation-focused tokenizer.
Furthermore, our model even outperformed some diffusion-based expert models, such as SDXL
and SD v2. The strong results underscore the superior capability of our unified MLLM in complex
text-to-image generation tasks. For MJHQ30K, we use the generation FID metric on generated
images and high-quality images. On this benchmark, SemHiTok-256 attains 5.40 gFID, setting a
new state-of-the-art in autoregressive image generation. In addition, we conduct further quantitative
comparisons on GenEval and DPG, which are available in Supplementary Material 7.6. More
quantitative analysis results and visualizations on generation tasks are available in Supplementary
Material 7.7.

4     A BLATION
4.1   I MPACT OF K EY D ESIGN .

In Tab.5, we validate the impact of our key design choices in SemHiTok: semantic codebook,
semantic-guided hierarchical codebook(SGHC), Dual MLP, and Enhance Deocoder. For efficiency,
we only test the understanding performance under LLaVA-v1.5, and train 40 epochs on ImageNet-1K
for reconstruction tasks. We begin with the semantic codebook, which suffices for multimodal


                                                  8
Published as a conference paper at ICLR 2026




Table 6: Impact of training strategy and structure. DStruct: Using different learnable codebooks to
model semantic and pixel information; DTrain: Adopt a phased optimization training strategy. Exp
1: used the same architecture as SDE and adopted a joint training strategy; Exp 2: using the same
architecture as SemHiTok but with joint training; Exp 3: using two separately pretrained tokenizers
(Llamagen and SigLIP) to independently extract semantic and pixel information.

                                         Multimodal understanding                  Reconstruction
       Exp     DStruct    DTrain
                                     GQA↑ MME-P↑ SEEDB↑ POPE↑                      rFID↓ Usage↑
         1        ✗          ✗        58.0      1240.0        56.7        77.3      3.78    92.9%
         2        ✓          ✗        57.8      1357.4        55.3        80.4      3.22    45.9%
         3        ✓          ✓        58.7      1210.9        56.1        80.1      2.19    97.0%
         4         SemHiTok           60.3      1355.8        62.9        82.6      1.42    93.7%


understanding but suffers from poor reconstruction. Incorporating SGHC enables pixel reconstruction
and reduces rFID by 1.75, without noticeably affecting understanding performance. Introducing
Dual-MLP further enhances multimodal understanding, even surpassing the semantic codebook alone,
highlighting the effectiveness of multi-level feature modeling. Finally, a stronger pixel decoder
brings additional improvements in reconstruction quality. figure 5 demonstrates the effects of various
modules on reconstruction results. Compared to the semantic codebook, SGHC delivers more detailed
reconstructions. Additionally, the enhanced decoder boosts performance on difficult samples. More
reconstruction comparisons are available in Supplementary Material 7.8.

4.2   I MPACT OF TRAINING STRATEGY AND STRUCTURE .

We conduct comparative experiments under the same hyperparameters to investigate the impact of
the training strategy and structure, as shown in Table 6. It can be observed that Exp 1’s performance
is the lowest across both multimodal understanding and reconstruction tasks. After decoupling
the architecture, Exp 2 achieves superior performance compared to Exp 1, yet its codebook usage
remains at a low level. Furthermore, Exp 4 achieves marked gains in both efficacy and utilization over
Exp 2, which underscores the importance of a phased training strategy for the proposed SemHiTok
hierarchical architecture. Compared with Exp 3, Exp 4 achieves superior performance on both
multimodal understanding and reconstruction tasks. This suggests that naively incorporating pixel
features may negatively affect the alignment between image features and the LLM. In contrast, Exp
4 leverages pixel features as a complementary refinement to semantic features, thereby effectively
bridging the gap between semantic and pixel representations.

4.3   M ORE COMPARISONS AND ABLATION STUDIES

In Supplementary Material 7.9, we attempt to provide quantitative evidence to further demonstrate
pixel similarity within the semantic code. Meanwhile, to further illustrate how different hyperpa-
rameters in our method affect model performance, we also conduct ablation studies on Concat Type
and Sub-Codebook Size in Supplementary Material 7.10, Semantic VQ Type, Codebook dim and
Codebook size in Supplementary Material 7.11, and different K × m and more comparison with
other large codebook reconstruction methods in Supplementary Material 7.12.

5     R ELATED W ORK

5.1   S PECIALIZED I MAGE T OKENIZER

Tokenization for Autoregressive Generation. VQVAE(Van Den Oord et al., 2017) learns a discrete
representation using a learnable codebook in auto-encoder architectures. VQGAN further improves
the perceptual quality by using adversarial training(Goodfellow et al., 2014). improved the architec-
ture with perceptual and adversarial-based losses for better reconstruction. This approach yields more
precise and detailed image representations, significantly improving upon previous methodologies in
image generation and processing. In recent literature, researchers are turning to efficient codebook
structures(Shi et al., 2024; Zhang et al., 2023; Yu et al., 2021b; Bai et al., 2024) and better quantization


                                                     9
Published as a conference paper at ICLR 2026




methods(Zha et al., 2024; Yu et al., 2025) to improve generation performance and compression rates.
IBQ(Shi et al., 2024) proposes the Index Backpropagation Quantization codebook update method,
achieving stable training of large-scale codebooks. FQGAN(Bai et al., 2024) uses multiple codebooks
and product quantization, where each codebook encodes a different type of feature. However, this
work focuses only on image reconstruction and generation tasks, performing poorly on multimodal
understanding tasks(Wu et al., 2024b; Liu et al., 2024a).
Tokenization for Understanding. In multimodal large language models (MLLMs)(Li et al., 2023b;
2022; Radford et al., 2021b; Liu et al., 2023a; Bai et al., 2023a; Chen et al., 2024c), researchers
leverage CLIP(Radford et al., 2021b) and BLIP(Li et al., 2022) to extract visual characteristics that
align with the language during its pre-training phase. Building upon many works (Liu et al., 2023a;
Bai et al., 2023a; Chen et al., 2024c) have been collected and trained on high-quality datasets to
achieve remarkable performance. LLaVA(Liu et al., 2023a) utilizes a vision encoder to align the
vision inputs before LLMs. QwenVL(Bai et al., 2023a) and InterVL(Chen et al., 2024c) achieve
better results through increased resolution, higher-quality datasets, etc. However, these text-aligned
image encoders tend to focus on semantic information and ignore texture information, which is
important for the generation task.

5.2   U NIFIED I MAGE T OKENIZER

Numerous efforts have emerged to develop unified visual generation and understanding within one
MLLM(Wang et al., 2024a;c; Xie et al., 2024; Dong et al., 2023; Ge et al., 2024; Sun et al., 2024b;
Team, 2024; Wu et al., 2024d). There are two main lines to bridge the gap. Many workers (Dong
et al., 2023; Ge et al., 2024; Sun et al., 2024b) combine diffusion models with LLMs for image
generation. DREAMLLM(Dong et al., 2023) presents a unified framework that not only provides
multimodal understanding but also creates multimodal content via diffusion models. Emu2(Sun
et al., 2024b) trains a unified generative model using a diffusion-based decoder. These approaches
inevitably increase model complexity and are not simple enough. Other workers (Team, 2024;
Wu et al., 2024d; Xie et al., 2024; Wang et al., 2024c) adopt VQVAE-based encoders to convert
images into discrete tokens. Chameleon(Team, 2024) and EMU3(Wang et al., 2024c) directly use
VQGAN(Yu et al., 2021a), which is optimized by pixel reconstruction as the image tokenizer, while
this method increases resource consumption during the pre-training stage and degrades multimodal
understanding performance. VILA-U(Wu et al., 2024d) introduces a unified image tokenizer that
incorporates a text-aligned branch within the VQGAN training paradigm. However, due to the gap
between the semantic feature and the pixel feature, the joint optimization approach may lead to
suboptimal solutions In contrast, our proposed SemHiTok can add the ability of extracting texture
features without changing the discrete semantic features, and avoids the challenges brought by joint
optimization.

6     C ONCLUSION
Conclusion: We present SemHiTok, a unified image tokenizer featuring a Semantic-Guided Hi-
erarchical Codebook (SGHC) to balance semantic depth with reconstruction fidelity. SemHiTok
achieves SOTA results on LLaVA-v1.5 understanding and ImageNet-50k reconstruction benchmarks.
When integrated into a unified MLLM, it delivers competitive performance in both understanding
and generation, offering a powerful, discrete, and fully compatible alternative to existing tokenizers.
Limitation: We present two limitations: (1). Low generation efficiency: Owing to the use of standard
image quantization methods and settings, each 256-resolution image is represented by 256 tokens.
This results in relatively low efficiency and high computational cost. (2). Unified large model
potential: In tasks involving natural language understanding and multimodal reasoning, advanced
post-training techniques such as Chain-of-Thought (CoT) are not explored. This remains a promising
direction for future research in the community.
Future Work: In the future, we can explore the potential of unified image tokenizers and test their
performance on more difficult tasks, such as image editing and multiple rounds of conversations. In
addition, improving the compression ratio of the model and designing a tokenizer that serializes the
image in one dimension are also expected.



                                                 10
Published as a conference paper at ICLR 2026




ACKNOWLEDGEMENT
This work is supported by National Key Research and Development Program of
China(2024YFE0203100), Scientific Research Innovation Capability Support Project for
Young Faculty (No.ZYGXQNJSKYCXNLZCXM-I28), National Natural Science Foundation of
China (NSFC) under Grants No.62476293 and No.62372482, and General Embodied AI Center of
Sun Yat-sen University.

E THICS S TATEMENT
This research does not involve potentially harmful insights, methodologies, or applications, and it
raises no concerns regarding conflicts of interest, sponsorship, discrimination, bias, fairness, privacy,
security, legal compliance, or research integrity.

R EPRODUCIBILITY STATEMENT
Data. The training datasets employed in this study are detailed in Appendix.7.3 and Appendix. 7.4,
and all are publicly accessible open-source resources.
Method. To support reproducibility, we elaborate on the methodological details in Section.2, and the
implementation will be open-sourced after acceptance.
Performance. All evaluations are carried out on open benchmarks, thereby ensuring the reproducibil-
ity of our results.
Code And Model Weight. We will open-source the code and model weight files.




                                                  11
Published as a conference paper at ICLR 2026




R EFERENCES
Inclusion AI, Biao Gong, Cheng Zou, Dandan Zheng, Hu Yu, Jingdong Chen, Jianxin Sun, Junbo
  Zhao, Jun Zhou, Kaixiang Ji, et al. Ming-lite-uni: Advancements in unified architecture for natural
  multimodal interaction. arXiv preprint arXiv:2505.02471, 2025.
Jinze Bai, Shuai Bai, Shusheng Yang, Shijie Wang, Sinan Tan, Peng Wang, Junyang Lin, Chang
   Zhou, and Jingren Zhou. Qwen-vl: A frontier large vision-language model with versatile abilities.
   ArXiv, abs/2308.12966, 2023a. URL https://api.semanticscholar.org/CorpusID:
   263875678.
Jinze Bai, Shuai Bai, Shusheng Yang, Shijie Wang, Sinan Tan, Peng Wang, Junyang Lin, Chang
   Zhou, and Jingren Zhou. Qwen-vl: A frontier large vision-language model with versatile abilities.
   arXiv preprint arXiv:2308.12966, 1(2):3, 2023b.
Zechen Bai, Jianxiong Gao, Ziteng Gao, Pichao Wang, Zheng Zhang, Tong He, and Mike Zheng
  Shou. Factorized visual tokenization and generation. arXiv preprint arXiv:2411.16681, 2024.
James Betker, Gabriel Goh, Li Jing, Tim Brooks, Jianfeng Wang, Linjie Li, Long Ouyang, Juntang
  Zhuang, Joyce Lee, Yufei Guo, et al. Improving image generation with better captions. Computer
  Science. https://cdn. openai. com/papers/dall-e-3. pdf, 2(3):8, 2023.
Minwoo Byeon, Beomhee Park, Haecheon Kim, Sungjun Lee, Woonhyuk Baek, and Saehoon Kim.
 Coyo-700m: Image-text pair dataset, 2022.
Junsong Chen, Jincheng Yu, Chongjian Ge, Lewei Yao, Enze Xie, Yue Wu, Zhongdao Wang, James
  Kwok, Ping Luo, Huchuan Lu, et al. Pixart-alpha: Fast training of diffusion transformer for
  photorealistic text-to-image synthesis. arXiv preprint arXiv:2310.00426, 2023.
Kai Chen, Yunhao Gou, Runhui Huang, Zhili Liu, Daxin Tan, Jing Xu, Chunwei Wang, Yi Zhu,
 Yihan Zeng, Kuo Yang, et al. Emova: Empowering language models to see, hear and speak with
  vivid emotions. arXiv preprint arXiv:2409.18042, 2024a.
Lin Chen, Jinsong Li, Xiaoyi Dong, Pan Zhang, Conghui He, Jiaqi Wang, Feng Zhao, and Dahua Lin.
  Sharegpt4v: Improving large multi-modal models with better captions. In European Conference
  on Computer Vision, pp. 370–387. Springer, 2024b.
Xiaokang Chen, Zhiyu Wu, Xingchao Liu, Zizheng Pan, Wen Liu, Zhenda Xie, Xingkai Yu, and
  Chong Ruan. Janus-pro: Unified multimodal understanding and generation with data and model
  scaling. arXiv preprint arXiv:2501.17811, 2025.
Zhe Chen, Jiannan Wu, Wenhai Wang, Weijie Su, Guo Chen, Sen Xing, Muyan Zhong, Qinglong
  Zhang, Xizhou Zhu, Lewei Lu, et al. Internvl: Scaling up vision foundation models and aligning
  for generic visual-linguistic tasks. In Proceedings of the IEEE/CVF conference on computer vision
  and pattern recognition, pp. 24185–24198, 2024c.
Jia Deng, Wei Dong, Richard Socher, Li-Jia Li, Kai Li, and Li Fei-Fei. Imagenet: A large-scale
   hierarchical image database. In 2009 IEEE conference on computer vision and pattern recognition,
   pp. 248–255. Ieee, 2009.
Runpei Dong, Chunrui Han, Yuang Peng, Zekun Qi, Zheng Ge, Jinrong Yang, Liang Zhao, Jianjian
  Sun, Hongyu Zhou, Haoran Wei, et al. Dreamllm: Synergistic multimodal comprehension and
  creation. arXiv preprint arXiv:2309.11499, 2023.
Chaoyou Fu, Peixian Chen, Yunhang Shen, Yulei Qin, Mengdan Zhang, Xu Lin, Jinrui Yang, Xiawu
  Zheng, Ke Li, Xing Sun, et al. Mme: A comprehensive evaluation benchmark for multimodal
  large language models. arXiv preprint arXiv:2306.13394, 2023.
Yuying Ge, Sijie Zhao, Jinguo Zhu, Yixiao Ge, Kun Yi, Lin Song, Chen Li, Xiaohan Ding, and Ying
  Shan. Seed-x: Multimodal models with unified multi-granularity comprehension and generation.
  arXiv preprint arXiv:2404.14396, 2024.
Dhruba Ghosh, Hannaneh Hajishirzi, and Ludwig Schmidt. Geneval: An object-focused framework
  for evaluating text-to-image alignment. Advances in Neural Information Processing Systems, 36:
  52132–52152, 2023.


                                                 12
Published as a conference paper at ICLR 2026




Ian Goodfellow, Jean Pouget-Abadie, Mehdi Mirza, Bing Xu, David Warde-Farley, Sherjil Ozair,
  Aaron Courville, and Yoshua Bengio. Generative adversarial nets. Advances in neural information
  processing systems, 27, 2014.

Jiaming Han, Hao Chen, Yang Zhao, Hanyu Wang, Qi Zhao, Ziyan Yang, Hao He, Xiangyu Yue,
   and Lu Jiang. Vision as a dialect: Unifying visual understanding and generation via text-aligned
   representations. arXiv preprint arXiv:2506.18898, 2025.

Jonathan Ho and Tim Salimans. Classifier-free diffusion guidance. arXiv preprint arXiv:2207.12598,
  2022.

Xiwei Hu, Rui Wang, Yixiao Fang, Bin Fu, Pei Cheng, and Gang Yu. Ella: Equip diffusion models
  with llm for enhanced semantic alignment. arXiv preprint arXiv:2403.05135, 2024.

Runhui Huang, Chunwei Wang, Junwei Yang, Guansong Lu, Yunlong Yuan, Jianhua Han, Lu Hou,
  Wei Zhang, Lanqing Hong, Hengshuang Zhao, et al. Illume+: Illuminating unified mllm with dual
  visual tokenization and diffusion refinement. arXiv preprint arXiv:2504.01934, 2025a.

Ziyuan Huang, DanDan Zheng, Cheng Zou, Rui Liu, Xiaolong Wang, Kaixiang Ji, Weilong Chai,
  Jianxin Sun, Libin Wang, Yongjie Lv, et al. Ming-univision: Joint image understanding and
  generation with a unified continuous tokenizer. arXiv preprint arXiv:2510.06590, 2025b.

Drew A Hudson and Christopher D Manning. Gqa: A new dataset for real-world visual reasoning
  and compositional question answering. In Proceedings of the IEEE/CVF conference on computer
  vision and pattern recognition, pp. 6700–6709, 2019.

J Stuart Hunter. The exponentially weighted moving average. Journal of quality technology, 18(4):
   203–210, 1986.

Yang Jiao, Haibo Qiu, Zequn Jie, Shaoxiang Chen, Jingjing Chen, Lin Ma, and Yu-Gang Jiang.
  Unitoken: Harmonizing multimodal understanding and generation through unified visual encoding.
  In Proceedings of the Computer Vision and Pattern Recognition Conference, pp. 3600–3610, 2025.

Yang Jin, Kun Xu, Liwei Chen, Chao Liao, Jianchao Tan, Quzhe Huang, Bin Chen, Chenyi Lei,
  An Liu, Chengru Song, et al. Unified language-vision pretraining in llm with dynamic discrete
  visual tokenization. arXiv preprint arXiv:2309.04669, 2023.

Doyup Lee, Chiheon Kim, Saehoon Kim, Minsu Cho, and Wook-Shin Han. Autoregressive image
  generation using residual quantization. In Proceedings of the IEEE/CVF Conference on Computer
 Vision and Pattern Recognition, pp. 11523–11532, 2022.

Baiqi Li, Zhiqiu Lin, Deepak Pathak, Jiayao Li, Yixin Fei, Kewen Wu, Tiffany Ling, Xide Xia,
  Pengchuan Zhang, Graham Neubig, et al. Genai-bench: Evaluating and improving compositional
  text-to-visual generation. arXiv preprint arXiv:2406.13743, 2024a.

Bohao Li, Rui Wang, Guangzhi Wang, Yuying Ge, Yixiao Ge, and Ying Shan. Seed-bench: Bench-
  marking multimodal llms with generative comprehension. arXiv preprint arXiv:2307.16125,
  2023a.

Bohao Li, Yuying Ge, Yixiao Ge, Guangzhi Wang, Rui Wang, Ruimao Zhang, and Ying Shan.
  Seed-bench: Benchmarking multimodal large language models. In Proceedings of the IEEE/CVF
  Conference on Computer Vision and Pattern Recognition, pp. 13299–13308, 2024b.

Daiqing Li, Aleks Kamko, Ehsan Akhgari, Ali Sabet, Linmiao Xu, and Suhail Doshi. Playground v2.
  5: Three insights towards enhancing aesthetic quality in text-to-image generation. arXiv preprint
  arXiv:2402.17245, 2024c.

Hao Li, Changyao Tian, Jie Shao, Xizhou Zhu, Zhaokai Wang, Jinguo Zhu, Wenhan Dou, Xiaogang
  Wang, Hongsheng Li, Lewei Lu, et al. Synergen-vl: Towards synergistic image understanding
  and generation with vision experts and token folding. In Proceedings of the Computer Vision and
  Pattern Recognition Conference, pp. 29767–29779, 2025.


                                                13
Published as a conference paper at ICLR 2026




Junnan Li, Dongxu Li, Caiming Xiong, and Steven Hoi. Blip: Bootstrapping language-image pre-
  training for unified vision-language understanding and generation. In International conference on
  machine learning, pp. 12888–12900. PMLR, 2022.

Junnan Li, Dongxu Li, Silvio Savarese, and Steven Hoi. Blip-2: Bootstrapping language-image
  pre-training with frozen image encoders and large language models. In International conference
  on machine learning, pp. 19730–19742. PMLR, 2023b.

Yifan Li, Yifan Du, Kun Zhou, Jinpeng Wang, Wayne Xin Zhao, and Ji-Rong Wen. Evaluating object
  hallucination in large vision-language models. arXiv preprint arXiv:2305.10355, 2023c.

Wing Lian, Bleys Goodson, Eugene Pentland, Austin Cook, Chanvichet Vong, and “Teknium”.
 Openorca: An open dataset of gpt augmented flan reasoning traces, 2023.

Haokun Lin, Teng Wang, Yixiao Ge, Yuying Ge, Zhichao Lu, Ying Wei, Qingfu Zhang, Zhenan Sun,
  and Ying Shan. Toklip: Marry visual tokens to clip for multimodal comprehension and generation.
  arXiv preprint arXiv:2505.05422, 2025.

Hao Liu, Wilson Yan, Matei Zaharia, and Pieter Abbeel. World model on million-length video and
  language with ringattention. arXiv e-prints, pp. arXiv–2402, 2024a.

Haotian Liu, Chunyuan Li, Qingyang Wu, and Yong Jae Lee. Visual instruction tuning. Advances in
  neural information processing systems, 36:34892–34916, 2023a.

Haotian Liu, Chunyuan Li, Qingyang Wu, and Yong Jae Lee. Visual instruction tuning. Advances in
  neural information processing systems, 36:34892–34916, 2023b.

Yuan Liu, Haodong Duan, Yuanhan Zhang, Bo Li, Songyang Zhang, Wangbo Zhao, Yike Yuan, Jiaqi
  Wang, Conghui He, Ziwei Liu, et al. Mmbench: Is your multi-modal model an all-around player?
  In European conference on computer vision, pp. 216–233. Springer, 2024b.

Zhuoyan Luo, Fengyuan Shi, Yixiao Ge, Yujiu Yang, Limin Wang, and Ying Shan. Open-magvit2:
  An open-source project toward democratizing auto-regressive visual generation. arXiv preprint
  arXiv:2409.04410, 2024.

Chuofan Ma, Yi Jiang, Junfeng Wu, Jihan Yang, Xin Yu, Zehuan Yuan, Bingyue Peng, and Xiao-
  juan Qi. Unitok: A unified tokenizer for visual generation and understanding. arXiv preprint
  arXiv:2502.20321, 2025.

Dustin Podell, Zion English, Kyle Lacey, Andreas Blattmann, Tim Dockhorn, Jonas Müller, Joe
  Penna, and Robin Rombach. Sdxl: Improving latent diffusion models for high-resolution image
  synthesis. arXiv preprint arXiv:2307.01952, 2023.

Liao Qu, Huichao Zhang, Yiheng Liu, Xu Wang, Yi Jiang, Yiming Gao, Hu Ye, Daniel K Du, Zehuan
  Yuan, and Xinglong Wu. Tokenflow: Unified image tokenizer for multimodal understanding and
  generation. arXiv preprint arXiv:2412.03069, 2024.

Alec Radford, Jong Wook Kim, Chris Hallacy, Aditya Ramesh, Gabriel Goh, Sandhini Agarwal,
  Girish Sastry, Amanda Askell, Pamela Mishkin, Jack Clark, et al. Learning transferable visual
  models from natural language supervision. In International conference on machine learning, pp.
  8748–8763. PmLR, 2021a.

Alec Radford, Jong Wook Kim, Chris Hallacy, Aditya Ramesh, Gabriel Goh, Sandhini Agarwal,
  Girish Sastry, Amanda Askell, Pamela Mishkin, Jack Clark, et al. Learning transferable visual
  models from natural language supervision. In International conference on machine learning, pp.
  8748–8763. PmLR, 2021b.

Aditya Ramesh, Prafulla Dhariwal, Alex Nichol, Casey Chu, and Mark Chen. Hierarchical text-
  conditional image generation with clip latents. arXiv preprint arXiv:2204.06125, 1(2):3, 2022.

K Ramamohan Rao and Ping Yip. Discrete cosine transform: algorithms, advantages, applications.
  Academic press, 2014.


                                               14
Published as a conference paper at ICLR 2026




Robin Rombach, Andreas Blattmann, Dominik Lorenz, Patrick Esser, and Björn Ommer. High-
  resolution image synthesis with latent diffusion models. In Proceedings of the IEEE/CVF Confer-
  ence on Computer Vision and Pattern Recognition (CVPR), pp. 10684–10695, June 2022.
Fengyuan Shi, Zhuoyan Luo, Yixiao Ge, Yujiu Yang, Ying Shan, and Limin Wang. Taming scalable
  visual tokenizer for autoregressive image generation. arXiv preprint arXiv:2412.02692, 2024.
Peize Sun, Yi Jiang, Shoufa Chen, Shilong Zhang, Bingyue Peng, Ping Luo, and Zehuan Yuan.
  Autoregressive model beats diffusion: Llama for scalable image generation. arXiv preprint
  arXiv:2406.06525, 2024a.
Quan Sun, Yuxin Fang, Ledell Wu, Xinlong Wang, and Yue Cao. Eva-clip: Improved training
  techniques for clip at scale. arXiv preprint arXiv:2303.15389, 2023.
Quan Sun, Yufeng Cui, Xiaosong Zhang, Fan Zhang, Qiying Yu, Yueze Wang, Yongming Rao,
 Jingjing Liu, Tiejun Huang, and Xinlong Wang. Generative multimodal models are in-context
  learners. In Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition,
  pp. 14398–14409, 2024b.
Chameleon Team. Chameleon: Mixed-modal early-fusion foundation models. arXiv preprint
  arXiv:2405.09818, 2024.
Aaron Van Den Oord, Oriol Vinyals, et al. Neural discrete representation learning. Advances in
  neural information processing systems, 30, 2017.
Chunwei Wang, Guansong Lu, Junwei Yang, Runhui Huang, Jianhua Han, Lu Hou, Wei Zhang,
  and Hang Xu. Illume: Illuminating your llms to see, draw, and self-enhance. arXiv preprint
  arXiv:2412.06673, 2024a.
Peng Wang, Shuai Bai, Sinan Tan, Shijie Wang, Zhihao Fan, Jinze Bai, Keqin Chen, Xuejing Liu,
  Jialin Wang, Wenbin Ge, et al. Qwen2-vl: Enhancing vision-language model’s perception of the
  world at any resolution. arXiv preprint arXiv:2409.12191, 2024b.
Xinlong Wang, Xiaosong Zhang, Zhengxiong Luo, Quan Sun, Yufeng Cui, Jinsheng Wang, Fan
  Zhang, Yueze Wang, Zhen Li, Qiying Yu, et al. Emu3: Next-token prediction is all you need.
  arXiv preprint arXiv:2409.18869, 2024c.
Chen Wei, Haoqi Fan, Saining Xie, Chao-Yuan Wu, Alan Yuille, and Christoph Feichtenhofer.
  Masked feature prediction for self-supervised visual pre-training. In Proceedings of the IEEE/CVF
  conference on computer vision and pattern recognition, pp. 14668–14678, 2022.
Chengyue Wu, Xiaokang Chen, Zhiyu Wu, Yiyang Ma, Xingchao Liu, Zizheng Pan, Wen Liu, Zhenda
  Xie, Xingkai Yu, Chong Ruan, et al. Janus: Decoupling visual encoding for unified multimodal
  understanding and generation. arXiv preprint arXiv:2410.13848, 2024a.
Junfeng Wu, Yi Jiang, Chuofan Ma, Yuliang Liu, Hengshuang Zhao, Zehuan Yuan, Song Bai,
  and Xiang Bai. Liquid: Language models are scalable multi-modal generators. arXiv preprint
  arXiv:2412.04332, 2024b.
Size Wu, Wenwei Zhang, Lumin Xu, Sheng Jin, Zhonghua Wu, Qingyi Tao, Wentao Liu, Wei Li, and
  Chen Change Loy. Harmonizing visual representations for unified multimodal understanding and
  generation. arXiv preprint arXiv:2503.21979, 2025.
Yecheng Wu, Zhuoyang Zhang, Junyu Chen, Haotian Tang, Dacheng Li, Yunhao Fang, Ligeng
  Zhu, Enze Xie, Hongxu Yin, Li Yi, et al. Vila-u: a unified foundation model integrating visual
  understanding and generation. arXiv preprint arXiv:2409.04429, 2024c.
Yecheng Wu, Zhuoyang Zhang, Junyu Chen, Haotian Tang, Dacheng Li, Yunhao Fang, Ligeng
  Zhu, Enze Xie, Hongxu Yin, Li Yi, et al. Vila-u: a unified foundation model integrating visual
  understanding and generation. arXiv preprint arXiv:2409.04429, 2024d.
Jinheng Xie, Weijia Mao, Zechen Bai, David Junhao Zhang, Weihao Wang, Kevin Qinghong Lin,
   Yuchao Gu, Zhijie Chen, Zhenheng Yang, and Mike Zheng Shou. Show-o: One single transformer
   to unify multimodal understanding and generation. arXiv preprint arXiv:2408.12528, 2024.


                                               15
Published as a conference paper at ICLR 2026




Rongchang Xie, Chen Du, Ping Song, and Chang Liu. Muse-vl: Modeling unified vlm through se-
  mantic discrete encoding. In Proceedings of the IEEE/CVF International Conference on Computer
  Vision, pp. 24135–24146, 2025.

Can Xu, Qingfeng Sun, Kai Zheng, Xiubo Geng, Pu Zhao, Jiazhan Feng, Chongyang Tao, Qingwei
  Lin, and Daxin Jiang. Wizardlm: Empowering large pre-trained language models to follow complex
  instructions. In The Twelfth International Conference on Learning Representations, 2024a.

Zhangchen Xu, Fengqing Jiang, Luyao Niu, Yuntian Deng, Radha Poovendran, Yejin Choi, and
  Bill Yuchen Lin. Magpie: Alignment data synthesis from scratch by prompting aligned llms with
  nothing. arXiv preprint arXiv:2406.08464, 2024b.

An Yang, Baosong Yang, Beichen Zhang, Binyuan Hui, Bo Zheng, Bowen Yu, Chengyuan Li,
  Dayiheng Liu, Fei Huang, Haoran Wei, et al. Qwen2. 5 technical report. arXiv preprint
  arXiv:2412.15115, 2024.

Ling Yang, Ye Tian, Bowen Li, Xinchen Zhang, Ke Shen, Yunhai Tong, and Mengdi Wang. Mmada:
  Multimodal large diffusion language models. arXiv preprint arXiv:2505.15809, 2025.

Jiahui Yu, Xin Li, Jing Yu Koh, Han Zhang, Ruoming Pang, James Qin, Alexander Ku, Yuanzhong
   Xu, Jason Baldridge, and Yonghui Wu. Vector-quantized image modeling with improved vqgan.
   arXiv preprint arXiv:2110.04627, 2021a.

Jiahui Yu, Xin Li, Jing Yu Koh, Han Zhang, Ruoming Pang, James Qin, Alexander Ku, Yuanzhong
   Xu, Jason Baldridge, and Yonghui Wu. Vector-quantized image modeling with improved vqgan.
   arXiv preprint arXiv:2110.04627, 2021b.

Lijun Yu, José Lezama, Nitesh B Gundavarapu, Luca Versari, Kihyuk Sohn, David Minnen, Yong
  Cheng, Vighnesh Birodkar, Agrim Gupta, Xiuye Gu, et al. Language model beats diffusion–
  tokenizer is key to visual generation. arXiv preprint arXiv:2310.05737, 2023.

Qihang Yu, Mark Weber, Xueqing Deng, Xiaohui Shen, Daniel Cremers, and Liang-Chieh Chen.
  An image is worth 32 tokens for reconstruction and generation. Advances in Neural Information
  Processing Systems, 37:128940–128966, 2025.

Xiang Yue, Yuansheng Ni, Kai Zhang, Tianyu Zheng, Ruoqi Liu, Ge Zhang, Samuel Stevens, Dongfu
  Jiang, Weiming Ren, Yuxuan Sun, et al. Mmmu: A massive multi-discipline multimodal under-
  standing and reasoning benchmark for expert agi. In Proceedings of the IEEE/CVF Conference on
  Computer Vision and Pattern Recognition, pp. 9556–9567, 2024.

Kaiwen Zha, Lijun Yu, Alireza Fathi, David A Ross, Cordelia Schmid, Dina Katabi, and Xiuye Gu.
  Language-guided image tokenization for generation. arXiv preprint arXiv:2412.05796, 2024.

Xiaohua Zhai, Basil Mustafa, Alexander Kolesnikov, and Lucas Beyer. Sigmoid loss for language
  image pre-training. In Proceedings of the IEEE/CVF international conference on computer vision,
  pp. 11975–11986, 2023.

Jiahui Zhang, Fangneng Zhan, Christian Theobalt, and Shijian Lu. Regularized vector quantization
   for tokenized image synthesis. In Proceedings of the IEEE/CVF Conference on Computer Vision
   and Pattern Recognition, pp. 18467–18476, 2023.

Yue Zhao, Fuzhao Xue, Scott Reed, Linxi Fan, Yuke Zhu, Jan Kautz, Zhiding Yu, Philipp Krähenbühl,
  and De-An Huang. Qlip: Text-aligned visual tokenization unifies auto-regressive multimodal
  understanding and generation. arXiv preprint arXiv:2502.05178, 2025.

Chunting Zhou, Lili Yu, Arun Babu, Kushal Tirumala, Michihiro Yasunaga, Leonid Shamis, Jacob
  Kahn, Xuezhe Ma, Luke Zettlemoyer, and Omer Levy. Transfusion: Predict the next token and
  diffuse images with one multi-modal model. arXiv preprint arXiv:2408.11039, 2024.

Lei Zhu, Fangyun Wei, Yanye Lu, and Dong Chen. Scaling the codebook size of vqgan to 100,000
  with a utilization rate of 99%. arXiv preprint arXiv:2406.11837, 2024a.


                                               16
Published as a conference paper at ICLR 2026




Yichen Zhu, Minjie Zhu, Ning Liu, Zhiyuan Xu, and Yaxin Peng. Llava-phi: Efficient multi-modal
  assistant with small language model. In Proceedings of the 1st International Workshop on Efficient
  Multimedia Computing under Limited, pp. 18–22, 2024b.
Yongxin Zhu, Bocheng Li, Yifei Xin, Zhihua Xia, and Linli Xu. Addressing representation collapse
  in vector quantized models with one linear layer. In Proceedings of the IEEE/CVF International
  Conference on Computer Vision, pp. 22968–22977, 2025.




                                                17
Published as a conference paper at ICLR 2026




7     T ECHNICAL A PPENDICES AND S UPPLEMENTARY M ATERIAL

7.1   LLM U SAGE S TATEMENT

We clarify that the use of LLMs in this study is restricted to writing assistance, specifically for
grammar correction and enhancing readability. No LLM was involved in the research design,
experimental execution, or data analysis.

7.2   D EPLOYMENT D ETAILS OF U NIFIED MLLM.

Training Data Form. For multimodal understanding, we use <|im_start|> and <|im_end|> to delimit
the image segment within the input sequence. To distinguish between modalities and enable visual
content generation, we insert special tokens: <IMG_XXXXX>, which represent image codes in
LLMs’ vocabulary. Specifically, the i-th code in the unified tokenizer codebook corresponds to
<IMG_i>. In addition, we add <start_of_image> and <end_of_image> to indicate the start and end of
image generation.
Vocabulary Embedding Processing Flow. For understanding samples, we follow the LLaVA setting:
discrete features are first extracted by the tokenizer and then fed into the LLM through an adapter
layer. To ensure consistency between understanding and generation, we employ the same features for
generation samples instead of using the embeddings of <IMG_XXXXX>. After training, we replace
the visual code embedding in the vocabulary to align training with inference. The detailed procedure
is illustrated in Algorithm 1.

Algorithm 1: Procedure: Training and Generation Pipeline
Before Training:;
1. Add special tokens <IMG_XXXXX> into LLM vocabulary 2. Preprocess training images, e.g.
 “generate a dog + <Image>” →
 “generate a dog + <start_of_image><IMG_i>...<IMG_k><end_of_image>”
During Training:;
1. Feed preprocessed samples into LLM tokenizer → text_id;
2. Lookup embedding V from text_id → Etext ;
3. Get image IDs from text_id → img_id;;
Lookup unified codebook embedding from img_id → Eimg ;;
                                ′
Apply adapter layer: Eimg → Eimg   ;
                                            ′      ′
4. Replace image embeddings in Etext with Eimg  → Etext ;
          ′
5. Feed Etext into LLM backbone for training;
Generation:;
                                                      ′
1. Apply adapter layer on codebook embeddings Cimg → Cimg ;
                                    ′    ′
2. Replace image part of V with Cimg → V ;
3. Start autoregressive generation;


7.3   T OKENIZER E XPERIMENTAL DETAILS

The training of SemHiTok is conducted in two stages. During semantic codebook training, we train
the semantic tokenizer for one epoch on 50M subset of COYO-700M(Byeon et al., 2022). For the
PRE stage, we first train the model(ViT-Base) on ImageNet(Deng et al., 2009), and then fine-tune on
50M COYO to improve its generalization, following LlamaGen(Sun et al., 2024a). To further improve
the reconstruction and generation performance, we enlarge the size of the pixel decoder(ViT-Large)
and fine-tune on the 20M COYO data and 20M MidJourney-style synthetic data. The full training
takes about 3 days on 32 v100 GPUs.

7.4   U NIFIED MLLM E XPERIMENTAL DETAILS

Following existing work(Wu et al., 2024c; Ma et al., 2025), we first pretrain the model and adapter
layer on a mix of multimodal data, which is composed of 3.5M language data from Magpie(Xu et al.,


                                                18
Published as a conference paper at ICLR 2026




2024b) and Openorca(Lian et al., 2023), 10M caption image-text pairs data, and 15M MidJourney-
style synthetic data. Subsequently, we finetune the model on 1M language dataset from Magpie(Xu
et al., 2024b) and Evol-Instruct(Xu et al., 2024a), 4M generation data and 4M understanding data
from emova(Chen et al., 2024a) and LLaVA-SFT(Liu et al., 2023b). The full training takes about 7
days on 32 A800 GPUs. During image generation inference, we apply classifier-free guidance(Ho &
Salimans, 2022) with a scale factor of 2.5.

7.5   V ISUALIZATIONS ON UNDERSTANDING TASKS

We present more visualization of multimodal understanding samples in figure 6.

       Is there a red brick building in the            Does this artwork belong to        Is it overcast?
       image?                                          the type of landscape?


                                                                                                   Is
                                                                                             it overcast?\



                                     Yes                                     Yes                       No, it is clear

       What lanmark is this? And                 What is the relationship between         Which of the following captions best
       where is it?                              the two animals in the images?           describes this image?




                                                                                      A. A woman applying makeup in front of
   A. The Taj Mahal in Agra, India            A. Symbiotic relationships                 a mirror
   B. Machu Picchu in Peru                    B. Predatory relationships              B. A person taking a photo with a camera
   C. Windmills at Kinderdijk, Holland        C. Competitive relationships            C. A group of people watching a movie in
   D. The Great Chinese Wall in China         D. Parasitic relationships                 a theater
                                                                                      D. A person reading a book in a library
                                C                                             C                                      B

       Which animal in the picture is larger, the
       cat or the dog?
                                                       To determine which animal is larger, we can compare the size of
                                                       the cat and the dog based on their relative positions in the image.
                                                       The cat appears to be standing upright with its body fully visible,
                                                       while the dog is crouched down, making it difficult to see its full
                                                       height. However, by comparing the proportions of their bodies as
                                                       they stand next to each other, it's clear that the cat is taller than
                                                       the dog. Therefore, the cat is larger than the dog in this picture.




                                    Figure 6: Visualizations on understanding tasks.



7.6   M ORE C OMPARISON OF GENERATION ON G EN E VAL AND DPG

To more fully demonstrate the superiority of SemHiTok, we conduct further comparisons with other
generative models and unified models on GenEval Ghosh et al. (2023) and DPG Hu et al. (2024). As
shown in Tab.7, our method still demonstrates competitive performance.

7.7   V ISUALIZATIONS ON GENERATION TASKS

We present more visualization of generated images in figure 7.


                                                                 19
Published as a conference paper at ICLR 2026




Table 7: Comparison with other methods on GenEval and DPG Bench. SemHiTok still achieves
competitive performance even with a smaller amount of data.

                                                                               #Training
      Model                                         Params         Type                    Res.   GenEval   DPG
                                                                                Images
      Only Gen.
      SD v2.1 (Rombach et al., 2022)                   –           Diff         2000M      1024    0.50       –
      DALL-E 2 (Ramesh et al., 2022)                   –           Diff          650M      1024    0.52       –
      DALL-E 3 (Betker et al., 2023)                   –           Diff            –       1024    0.67     83.50
      PixArt-α (Chen et al., 2023)                   0.6B          Diff            –       1024    0.48       –
      SDXL (Podell et al., 2023)                     2.6B          Diff         2000M      1024    0.55     74.65
      Playgroundv2.5 (Li et al., 2024c)                –           Diff            –       1024     –       75.47
      Und&Gen.
      Transfusion (Zhou et al., 2024)                 7.3B         AR            3.5B      256     0.63       –
      Ming-Lite-Uni (AI et al., 2025)                  8B        AR-Scale         5M       512     0.62       –
      Show-o (Xie et al., 2024)                       1.5B         Diff          36M       256     0.53     67.27
      Emu3 (Wang et al., 2024c)                        8B          AR              –       256     0.66     80.60
      Janus (Wu et al., 2024a)                        1.3B         AR            65M       384     0.61       –
      SynerGen-VL (Li et al., 2025)                   2.4B         AR            25M       256     0.61       –
      UniFork (Li et al., 2025)                      0.76B         AR              –       384     0.46       –
      ILLUME (Wang et al., 2024a)                      7B          AR            15M       512     0.61       –
      ILLUME+ (Huang et al., 2025a)                    3B          AR            46M       512     0.72       –
      MUSE-VL (Xie et al., 2025)                       7B          AR            10M       256     0.57       –
      QLIP-B (Zhao et al., 2025)                      1.5B         AR            18M       256     0.48     78.17
      TokenFlow (Qu et al., 2024)                      7B          AR            60M       256     0.63     73.38
      MMaDA (Yang et al., 2025)                        8B          Diff            –       512     0.63     69.97
      Liquid (Wu et al., 2024b)                        7B          AR            30M       512     0.55     83.45
      UniTok (Ma et al., 2025)                         7B          AR            30M       256     0.59     83.45
      Tar-1.5B (Han et al., 2025)                      3B          AR            46M       256     0.76     82.96
      Tar-1.5B W/Self-Reflect (Han et al., 2025)       3B          AR            46M       256     0.78     84.10
      Tar-7B (Han et al., 2025)                        7B          AR            46M       256     0.84     84.19
      Tar-7B W/Self-Reflect (Han et al., 2025)         7B          AR            46M       256     0.85     84.65
      Ming-UniVision (Huang et al., 2025b)          16B-A3B    AR-Continuous       –       512     0.85     82.12
      SemHiTok(ours)                                   7B          AR            15M       256     0.71     83.59


Table 8: Quantitative evaluation of pixel consistency using Variance Reduction Ratio (VRR).
SemHiToksem significantly outperforms the random baseline, verifying the intrinsic semantic-pixel
correlation. Furthermore, our hierarchical refinement (SemHiTokpix ) achieves the best consistency,
exceeding the standard VQGAN baseline.

   Experiment          Random Baseline              SemHiToksem              VQGAN                SemHiTokpix
         VRR            0.185%±0.005%              5.245%±0.085%          9.535%±0.095%       13.705%±0.075%



7.8     M ORE V ISUALIZED RECONSTRUCTION RESULTS FROM THE ABLATION OF KEY MODULE

We show more reconstruction effects on the ablation of key modules in figure 8.


7.9     Q UANTITATIVE ANALYSIS OF PIXEL FEATURES IN THE SEMANTIC CODEBOOK

In Fig.4, we provide visualization results showing that image patches corresponding to the same
semantic code share similar pixel features. To further support this analysis, we attempt to provide
quantitative evidence using the following method:
 1. Using the tokenizer to extract the code indices along with their corresponding image patches.
 2. Applying the DCT(Discrete Cosine Transform) (Rao & Yip, 2014) to extract patch’s pixel
    features.
 3. For each code, we compute the variance of the DCT features extracted from its associated image
    patches, followed by averaging these variances over all codes, denoted as Vmean . The more
    similar the pixels of the tokenized results are, the smaller the Vmean becomes.
 4. Computing the global variance of all image patches, denoted as Vglobal .


                                                              20
Published as a conference paper at ICLR 2026




                          Figure 7: More generated images presentation.




  5. Computing Variance Reduction Ratio (VRR), denoted as V RR = 1 − Vmean /Vglobal . The
     larger VRR indicates that the patches corresponding to the given code have more similar pixel
     features.
We randomly sampled 10K images from the ImageNet-Val (50K) dataset across 5 independent runs.
The Random Baseline refers to randomly tokenized results, serving as the lower bound for the VRR
metric. VQGAN (Yu et al., 2021a), as an expert model for pixel reconstruction, serves as the standard
reference for the VRR metric.


                                                 21
Published as a conference paper at ICLR 2026




    Sem



 + PRE




   + ED



    GT


          Figure 8: More visualized reconstruction results from the ablation of key module.


As illustrated in Tab. 8, the results provide strong quantitative evidence for the effectiveness of
our Semantic-Guided Hierarchical Codebook (SGHC) design. 1.)Validation of Semantic-Pixel
Correlation. The SemHiToksem achieves a VRR of 5.245%, which is significantly higher than the
Random Baseline (0.185%). This quantitatively verifies our observation in Subsec2.2 that image
patches assigned to the same semantic code naturally exhibit intrinsic pixel-level similarities. This
correlation forms the theoretical foundation for using semantic codes to guide pixel quantization.
2.)The Necessity of Pixel Branch. However, compared to VQGAN (9.535%), the lower VRR
of SemHiToksem confirms that semantic codes alone are insufficient to capture fine-grained high-
frequency details. This justifies the necessity of our pixel branch design to bridge the gap between
semantic abstraction and pixel fidelity. 3.)Superiority of Hierarchical Design. Most notably,
SemHiTokpix achieves the highest VRR of 13.705%, surpassing the expert pixel reconstruction
model VQGAN by a substantial margin (+4.17%). This result demonstrates that decomposing the
complex global pixel space into semantic-conditioned sub-spaces allows for significantly tighter
feature clustering and lower variance than standard global quantization methods. This explains
why SemHiTok achieves superior reconstruction performance despite utilizing a decoupled training
strategy.

7.10   I MPACT OF C ONCAT T YPE AND S UB -C ODEBOOK SIZE .


For efficiency, we only conduct training and evaluation on ImageNet-1K. We investigate the impact of
the concat type of semantics between pixel and the sub-codebook size, on reconstruction performance


 Table 9: Impact of Concat type and sub-     Table 10: Impact of VQ Type and dim of the semantic
 codebook size. w/o sem: not use the         codebook. We evaluate multimodal understanding per-
 semantic discrete token. The gray bar       formance under the LLaVA-v1.5 setting. The gray bar
 represents the default setting in our ex-   represents the default setting in our experiments.
 periments.
                                                VQ      Codebok
   Concat    Subc Size   rFID ↓   Usage↑                          MME-P↑   MMB↑   SEED↑    MMU↑
                                               Type      Dim
    w/o         12        1.99    95.4%       Norm        48      1249.6   52.2     52.8      34.8
    Len         12        1.45    94.1%       Vanilla     48      1319.9   56.3     57.2      33.1
    Dim          8        1.42    96.4%        EMA        32      1385.9   58.3     61.2      35.1
    Dim         12        1.26    93.7%        EMA        48      1387.5   61.3     62.3      35.6
    Dim         16        1.19    79.3%        EMA        64      1428.7   60.9     62.5      35.5



                                                 22
Published as a conference paper at ICLR 2026




                                                                      Table 12: Comparative exper-
 Table 11: Ablation of Semantic Codebook K. We evaluate on            iments with Different K × m
 multimodal understanding tasks.                                      on reconstruction task.

       K       POPE     MME-P        SEED       GQA       Usage           K      m    rFID ↓   Usage ↑
                                                                                 12    1.58     95.5
   4096        79.7      1297.7       60.4       56.6      100           8192
                                                                                 16    1.45     92.7
   8192        81.9      1343.0       61.7       59.7      99.7                  24    1.31     89.8
                                                                                 32    1.22     83.7
   16384       82.5      1355.8       62.9       60.3      99.0
                                                                                  8    1.42     96.4
   32768       82.8      1364.2       62.5       60.6      93.0         16384    12    1.26     93.7
                                                                                 16    1.19     79.3



Table 13: Quantitative comparison of reconstruction quality under consistent total codebook sizes.
SemHiTok outperforms existing quantization methods at the 65k scale and achieves comparable rFID
to expert models at the 262k scale.

           Method                                       Codebook Size      rFID↓      Usage↑
           VQGAN-LC (Zhu et al., 2024a)                    65546              2.63     100.0
           VQGAN-LC(CLIP) (Zhu et al., 2024a)              65546              2.40     100.0
           FSQ (Bai et al., 2024)                          64000              2.80     100.0
           LFQ (Yu et al., 2023)                           65536              2.88     100.0
           SimVQ (Zhu et al., 2025)                        65536              2.24     100.0
                                                       8192×8(65536)          1.93      98.1
           SemHiTok
                                                       16384×4(65536)         1.84      99.0

           SimVQ (Zhu et al., 2025)                        262144             1.99     100.0
           Open-MAGVIT2 (Luo et al., 2024)                 262144             1.17     100.0
           IBQ (Shi et al., 2024)                          262144             1.00      79.3
                                                       8192×32(262144)        1.21      83.7
           SemHiTok
                                                       16384×8(262144)        1.19      79.3



as shown in Tab. 9. For the Concat type, w/o semantic tokens leads to a significant drop in
reconstruction quality, with score increase of 0.73 compared to the default setting. Furthermore,
concatenation along the sequence length performs worse than along the dimension, as the two token
sets are spatially aligned, making dimensional concatenation more appropriate. For sub-codebook
size, increasing the size can improve the model’s reconstruction performance, but it exhibits marginal
utility. In addition, the codebook usage significantly decreases when the sub-codebook size is set to
16, which indicates that too large a sub-codebook size is not cost-effective.


7.11   I MPACT OF S EMANITC VQ T YPE , C ODEBOOK DIM AND C ODEBOOK SIZE .

In Tab.10, we ablate VQ type and codebook dimension on multimodal understanding. Specifically,
Norm VQ is not suitable for semantic discretization and shows the worst performance in understanding
tasks. This indicates that it is difficult to discretely model complex and rich semantic information by
Norm VQ. Replacing it with vanilla VQ brings a clear improvement. To further stabilize the semantic
codebook, we use EMA VQ, which achieves the best results. For the semantic codebook dimension,
higher values offer better representation but with a marginal effect. We empirically set the dimension
to 48 as the default.
Furthermore, we investigate the impact of semantic codebook size K on multimodal understanding in
Table 11. The results indicate that while larger codebooks generally enhance performance, increasing
K beyond 16,384 yields only marginal gains and leads to a noticeable decline in codebook usage.
Therefore, we select K = 16, 384 as the optimal balance between representational capacity and
utilization efficiency.


                                                  23
Published as a conference paper at ICLR 2026




7.12   I MPACT OF DIFFERENT K × m AND MORE COMPARISON WITH OTHER LARGE CODEBOOK
       RECONSTRUCTION METHODS .

We investigate the impact of semantic codebook size K and sub-codebook size m in Table 12. The
results indicate that increasing either K or m generally enhances reconstruction fidelity (lower rFID).
However, excessive expansion leads to a significant decline in codebook usage. Furthermore, when
controlling for the total codebook size (K × m), we observe that prioritizing a larger semantic
codebook K yields slightly better performance than increasing the sub-codebook size m.
To further demonstrate the effectiveness of our method, we conduct a more detailed comparison
with other approaches that use large codebooks. As show in Tab.13, we conduct comparisons on the
reconstruction task under two codebook sizes (65K and 262K). Under the 65K setting, our model
surpasses the expert reconstruction model while maintaining good usage. Under the 262K setting,
our method still achieves competitive performance compared to the expert model.




                                                  24

